Scalable Pattern Matching in Computation Graphs

Graph rewriting is a popular tool for the optimisation and modification of graph expressions in domains such as compilers, machine learning and quantum computing. The underlying data structures are often port graphs - graphs with labels at edge endpoints. A pre-requisite for graph rewriting is the ability to find graph patterns. We propose a new solution to pattern matching in port graphs. Its novelty lies in the use of a pre-computed data structure that makes the pattern matching runtime complexity independent of the number of patterns. This offers a significant advantage over existing solutions for use cases with large sets of small patterns. Our approach is particularly well-suited for quantum superoptimisation. We provide an implementation and benchmarks showing that our algorithm offers a 20x speedup over current implementations on a dataset of 10000 real world patterns describing quantum circuits.

==> figures/breakup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6.2, 1) {};
		\node [style=none] (1) at (-6.2, 0.5) {};
		\node [style=none] (2) at (-6.2, -1) {};
		\node [style=none] (3) at (-2.5, 1) {};
		\node [style=none] (4) at (-2.5, 0.5) {};
		\node [style=none] (5) at (-2.5, -1) {};
		\node [style=deg3-gate] (6) at (-4.375, 0) {$A$};
		\node [style=none] (7) at (-1.475, 0) {};
		\node [style=none] (8) at (-1.475, 0) {$=$};
		\node [style=none] (9) at (-0.475, 1) {};
		\node [style=none] (10) at (-0.475, 0.5) {};
		\node [style=none] (11) at (-0.475, -1) {};
		\node [style=none] (12) at (7.675, 1) {};
		\node [style=none] (13) at (7.675, 0.5) {};
		\node [style=none] (14) at (7.675, -1) {};
		\node [style=deg2-gate-no-width] (15) at (0.925, 0.75) {\footnotesize $A_1$};
		\node [style=deg2-gate-no-width] (17) at (2.625, 0.25) {\footnotesize$A_2$};
		\node [style=none] (18) at (-5.95, -0.25) {\footnotesize\rotatebox{90}{$\cdots$}};
		\node [style=none] (19) at (-2.75, -0.25) {\footnotesize\rotatebox{90}{$\cdots$}};
		\node [style=deg2-gate-no-width] (21) at (6, -0.75) {\footnotesize$A_{k-1}$};
		\node [style=none] (22) at (-0.075, -0.25) {\footnotesize\rotatebox{90}{$\cdots$}};
		\node [style=none] (23) at (7.375, -0.25) {\footnotesize\rotatebox{90}{$\cdots$}};
		\node [style=none] (26) at (3.45, 0.05) {};
		\node [style=none] (27) at (3.95, 0.05) {};
		\node [style=none] (28) at (3.95, -0.25) {};
		\node [style=none] (29) at (4.45, -0.25) {};
		\node [style=none] (30) at (4.45, -0.55) {};
		\node [style=none] (31) at (4.95, -0.55) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3.center);
		\draw (1.center) to (4.center);
		\draw (2.center) to (5.center);
		\draw (9.center) to (12.center);
		\draw (10.center) to (13.center);
		\draw (11.center) to (14.center);
		\draw [style=dottedzz] (26.center)
			 to (27.center)
			 to (28.center)
			 to (29.center)
			 to (30.center)
			 to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> split-graph.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9, 2) {};
		\node [style=none] (1) at (-7.625, 2) {};
		\node [style=none] (2) at (-9, 1) {};
		\node [style=none] (3) at (-7.625, 1) {};
		\node [style=deg2-gate-grey] (5) at (-7, 1.5) {\footnotesize $A$};
		\node [style=none] (8) at (-6.2, 1.975) {$o_1$};
		\node [style=none] (10) at (-4.425, 0) {};
		\node [style=none] (11) at (-6.2, 0.975) {$o_2$};
		\node [style=deg2-gate] (12) at (-3.25, 0.375) {\footnotesize $C$};
		\node [style=none] (13) at (-4.425, 0.75) {};
		\node [style=none] (15) at (-4.425, 1.75) {};
		\node [style=none] (16) at (-2.225, -0.05) {};
		\node [style=none] (17) at (-2.2, 1.75) {};
		\node [style=none] (20) at (-2.45, 0.7) {$o_1$};
		\node [style=none] (21) at (-2.45, -0.05) {$o_2$};
		\node [style=none] (22) at (-0.025, 3.25) {};
		\node [style=deg2-gate-grey] (24) at (0.475, 2.75) {\footnotesize $D$};
		\node [style=none] (25) at (-0.25, 2.25) {$i_2$};
		\node [style=none] (26) at (-0.25, 3.25) {$i_1$};
		\node [style=none] (27) at (1.275, 3.225) {$o_1$};
		\node [style=none] (28) at (1.275, 2.225) {$o_2$};
		\node [style=none] (30) at (2.575, 3.225) {};
		\node [style=none] (31) at (2.575, 2.225) {};
		\node [style=none] (32) at (-7.75, 1.975) {$i_1$};
		\node [style=none] (33) at (-7.75, 0.975) {$i_2$};
		\node [style=none] (34) at (-3.925, 2.55) {};
		\node [style=deg1-gate] (36) at (-3.25, 2.575) {\footnotesize $B$};
		\node [style=none] (37) at (-2.425, 2.55) {$o_2$};
		\node [style=none] (38) at (-4.025, 2.55) {$i_1$};
		\node [style=none] (39) at (-3.975, 0.75) {$i_1$};
		\node [style=none] (40) at (-3.975, 0) {$i_2$};
		\node [style=none] (73) at (3.6, 2) {$\mapsto$};
		\node [style=none] (74) at (4.5, 2) {};
		\node [style=none] (75) at (5.875, 2) {};
		\node [style=none] (76) at (4.5, 1) {};
		\node [style=none] (77) at (5.875, 1) {};
		\node [style=deg2-gate-grey] (78) at (6.5, 1.5) {\footnotesize $A$};
		\node [style=none] (79) at (7.3, 1.975) {$o_1$};
		\node [style=none] (80) at (9.075, -0.175) {};
		\node [style=none] (81) at (7.3, 0.975) {$o_2$};
		\node [style=deg1-gate] (82) at (10.25, 0.975) {\footnotesize $C_1$};
		\node [style=none] (83) at (9.075, 0.975) {};
		\node [style=none] (84) at (9.075, 1.75) {};
		\node [style=none] (85) at (11.275, -0.225) {};
		\node [style=none] (86) at (11.3, 1.75) {};
		\node [style=none] (87) at (11.05, 0.925) {$o_1$};
		\node [style=none] (89) at (13.875, 3.25) {};
		\node [style=deg2-gate-grey] (90) at (14.375, 2.75) {\footnotesize $D$};
		\node [style=none] (91) at (13.65, 2.25) {$i_2$};
		\node [style=none] (92) at (13.65, 3.25) {$i_1$};
		\node [style=none] (93) at (15.175, 3.225) {$o_1$};
		\node [style=none] (94) at (15.175, 2.225) {$o_2$};
		\node [style=none] (95) at (16.475, 3.225) {};
		\node [style=none] (96) at (16.475, 2.225) {};
		\node [style=none] (97) at (5.75, 1.975) {$i_1$};
		\node [style=none] (98) at (5.75, 0.975) {$i_2$};
		\node [style=none] (99) at (8.575, 2.55) {};
		\node [style=deg1-gate-half] (100) at (9.25, 2.575) {\ \ \footnotesize $B_1$};
		\node [style=none] (101) at (11.725, 2.55) {};
		\node [style=none] (103) at (9.525, 0.975) {$i_1$};
		\node [style=deg1-gate] (105) at (10.25, -0.175) {\footnotesize $C_2$};
		\node [style=none] (106) at (11.075, -0.225) {$o_2$};
		\node [style=none] (107) at (9.525, -0.175) {$i_2$};
		\node [style=deg1-gate-half] (108) at (11.225, 2.575) {{\footnotesize $B_2$}\ \ \ \ };
		\node [style=none] (109) at (8.85, 2.55) {$i_1$};
		\node [style=none] (110) at (11.725, 2.525) {$o_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=edge1] (0.center) to (1.center);
		\draw [style=edge2] (2.center) to (3.center);
		\draw [style=edge2, in=0, out=180, looseness=1.25] (10.center) to (11.center);
		\draw [style=edge2, in=180, out=-180, looseness=1.75] (15.center) to (13.center);
		\draw [style=edge2, in=0, out=0, looseness=1.50] (17.center) to (16.center);
		\draw [style=edge2] (15.center) to (17.center);
		\draw [style=edge2, in=180, out=0, looseness=1.50] (20.center) to (26.center);
		\draw [style=edge3] (28.center) to (31.center);
		\draw [style=edge2] (27.center) to (30.center);
		\draw [style=edge1, in=180, out=0] (8.center) to (34.center);
		\draw [style=edge3, in=180, out=0, looseness=1.50] (37.center) to (25.center);
		\draw [style=edge1] (74.center) to (75.center);
		\draw [style=edge2] (76.center) to (77.center);
		\draw [style=edge2, in=0, out=180, looseness=1.25] (80.center) to (81.center);
		\draw [style=edge2, in=180, out=-180, looseness=1.75] (84.center) to (83.center);
		\draw [style=edge2, in=0, out=0, looseness=1.50] (86.center) to (85.center);
		\draw [style=edge2] (84.center) to (86.center);
		\draw [style=edge2, in=180, out=0, looseness=1.75] (87.center) to (92.center);
		\draw [style=edge3] (94.center) to (96.center);
		\draw [style=edge2] (93.center) to (95.center);
		\draw [style=edge1, in=180, out=0] (79.center) to (99.center);
		\draw [style=edge3, in=180, out=0, looseness=1.50] (101.center) to (91.center);
	\end{pgfonlayer}
\end{tikzpicture}

